The environments and hosts of metal absorption at z>5

A growing population of metal absorbers are observed at z>5, many showing strong evolution in incidence approaching the epoch of hydrogen reionization. Follow-up surveys examining fields around these metals have resulted in galaxy detections but the direct physical relationship between the detected galaxies and absorbers is unclear. Upcoming observations will illuminate this galaxy-absorber relationship, but the theoretical framework for interpreting these observations is lacking. To inform future z>5 studies, we define the expected relationship between metals and galaxies using the Technicolor Dawn simulation to model metal absorption from z=5-7, encompassing the end of reionization. We find that metal absorber types and strengths are slightly better associated with their environment than with the traits of their host galaxies, as absorption system strengths are more strongly correlated with the local galaxy overdensity than the stellar mass of their host galaxy. For redshifts prior to the end of the epoch of reionization, strong high ionization transitions like C IV are more spatially correlated with brighter galaxies on scales of a few hundred proper kpc than are low ionization systems, due to the former's preference for environments with higher UVB amplitudes and those ions' relative rarity at z>6. Post-reionization, the galaxy counts near these high-ionization ions are reduced, and increase surrounding certain low-ionization ions due to a combination of their relative abundances and preferred denser gas phase. We conclude that galaxy-absorber relationships are expected to evolve rapidly such that high-ionization absorbers are better tracers of galaxies pre-reionization while low-ionization absorbers are better post-reionization.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
